Integrated Deep and Shallow Networks for Salient Object Detection

Deep convolutional neural network (CNN) based salient object detection methods have achieved state-of-the-art performance and outperform those unsupervised methods with a wide margin. In this paper, we propose to integrate deep and unsupervised saliency for salient object detection under a unified framework. Specifically, our method takes results of unsupervised saliency (Robust Background Detection, RBD) and normalized color images as inputs, and directly learns an end-to-end mapping between inputs and the corresponding saliency maps. The color images are fed into a Fully Convolutional Neural Networks (FCNN) adapted from semantic segmentation to exploit high-level semantic cues for salient object detection. Then the results from deep FCNN and RBD are concatenated to feed into a shallow network to map the concatenated feature maps to saliency maps. Finally, to obtain a spatially consistent saliency map with sharp object boundaries, we fuse superpixel level saliency map at multi-scale. Extensive experimental results on 8 benchmark datasets demonstrate that the proposed method outperforms the state-of-the-art approaches with a margin.

==> README.txt <==
LaTeX Templates for ICIP 2015

Files:
- spconf.sty: LaTeX style file with margin, page layout, font, etc. definitions
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- icip_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file icip_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, icip_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).

